A unified formulation of splitting-based implicit time integration schemes

Splitting-based time integration approaches such as fractional steps, alternating direction implicit, operator splitting, and locally one-dimensional methods partition the system of interest into components and solve individual components implicitly in a cost-effective way. This work proposes a unified formulation of splitting time integration schemes in the framework of general-structure additive Runge-Kutta (GARK) methods. Specifically, we develop implicit-implicit (IMIM) GARK schemes, provide the order conditions and stability analysis for this class, and explain their application to partitioned systems of ordinary differential equations. We show that classical splitting methods belong to the IMIM GARK family, and therefore can be studied in this unified framework. New IMIM-GARK splitting methods are developed and tested using parabolic systems.

==> Data/2D/ADI_RK3_2D.txt <==
5400	7.5477e-11	1.8959e-10	4.8221e-10	1.1286e-09
6915	3.5963e-11	9.0593e-11	2.3274e-10	5.5958e-10
8855	1.7134e-11	4.3258e-11	1.1206e-10	2.7572e-10
11339	8.1627e-12	2.0646e-11	5.3847e-11	1.3511e-10
14520	3.8887e-12	9.849e-12	2.5829e-11	6.5894e-11
18594	1.852e-12	4.6964e-12	1.2371e-11	3.2004e-11
23811	8.8235e-13	2.2388e-12	5.9183e-12	1.549e-11
30491	4.2046e-13	1.0671e-12	2.8289e-12	7.4764e-12


==> Data/2D/ADI_RK3_opt_2D.txt <==
5000,6.1542e-11,3.5451e-10,1.1138e-09
6459,2.866e-11,1.7077e-10,5.8348e-10
8343,1.3339e-11,8.1761e-11,3.0357e-10
10776,6.2045e-12,3.8934e-11,1.5678e-10
13920,2.8836e-12,1.8446e-11,8.0322e-11
17980,1.3401e-12,8.7055e-12,4.0829e-11
23225,6.2259e-13,4.0942e-12,2.0581e-11
30000,2.8886e-13,1.9202e-12,1.0288e-11


==> Data/2D/ADI_RK4_2D.txt <==
5400	1.393e-12	1.0917e-11	6.9598e-11	2.6085e-10
6915	5.2524e-13	4.2447e-12	2.9291e-11	1.2339e-10
8855	1.9733e-13	1.636e-12	1.2093e-11	5.715e-11
11339	7.4022e-14	6.2618e-13	4.9071e-12	2.5899e-11
14521	2.7421e-14	2.3803e-13	1.9604e-12	1.1476e-11
18594	1.0356e-14	9.017e-14	7.7322e-13	4.9767e-12
23811	4.3787e-15	3.3961e-14	3.0151e-13	2.1127e-12
30491	3.102e-15	1.2833e-14	1.1652e-13	8.7937e-13


==> Data/2D/ADI_RK4_opt_2D.txt <==
5000,4.7541e-14,3.908e-12,2.3455e-10
6459,1.7057e-14,1.4212e-12,9.889e-11
8343,6.5641e-15,5.1574e-13,4.029e-11
10776,3.05e-15,1.8688e-13,1.5935e-11
13920,nan,6.7538e-14,6.1512e-12
17980,nan,2.4461e-14,2.3326e-12
23225,nan,8.9171e-15,8.7299e-13
30000,nan,3.5454e-15,3.2372e-13


==> Data/2D/ADI_RK4_opt_N16.txt <==
2000,1.5727e-11
2517,6.3197e-12
3168,2.5347e-12
3986,1.0169e-12
5017,4.0699e-13
6314,1.6282e-13
7946,6.5018e-14
10000,2.6099e-14


==> Data/3D/ADI_RK3_3D.txt <==
3000	5.6723e-07	1.0479e-05	0.00018756
3429	3.7794e-07	6.9185e-06	0.00012714
3920	2.5184e-07	4.57e-06	8.5365e-05
4481	1.6793e-07	3.0225e-06	5.6926e-05
5123	1.1198e-07	2.0003e-06	3.7754e-05
5856	7.4745e-08	1.3258e-06	2.4965e-05
6694	4.9905e-08	8.7956e-07	1.6473e-05
7653	3.3317e-08	5.838e-07	1.0853e-05
8748	2.2259e-08	3.8802e-07	7.1511e-06
10000	1.4874e-08	2.5807e-07	4.7126e-06


==> Data/3D/ADI_RK3_opt_3D.txt <==
3000	0.0013721	0.001536	0.0016018
3563	0.0011556	0.0012946	0.0013485
4232	0.00097315	0.0010907	0.0011365
5026	0.00081955	0.0009189	0.00096431
5969	0.00069015	0.00077402	0.00081637
7089	0.00058117	0.00065192	0.00069003
8420	0.00048933	0.00054897	0.00058255
10000	0.00041204	0.0004623	0.00049146


==> Data/3D/ADI_RK4_3D.txt <==
3000	2.473e-08	1.1786e-06	2.8121e-05
3429	1.4706e-08	7.2771e-07	1.896e-05
3920	8.7239e-09	4.4651e-07	1.2649e-05
4481	5.1684e-09	2.7264e-07	8.356e-06
5123	3.056e-09	1.6561e-07	5.4638e-06
5856	1.8059e-09	1.0024e-07	3.5408e-06
6694	1.066e-09	6.0444e-08	2.2738e-06
7653	6.2826e-10	3.6304e-08	1.4469e-06
8748	3.7021e-10	2.1753e-08	9.1387e-07
10000	2.1793e-10	1.2997e-08	5.7281e-07


==> Data/3D/ADI_RK4_opt_3D.txt <==
3000	4.4342e-07	6.8847e-06	8.8799e-05
3563	2.6579e-07	4.1718e-06	5.5344e-05
4232	1.5918e-07	2.522e-06	3.4327e-05
5026	9.5315e-08	1.5224e-06	2.1207e-05
5969	5.7046e-08	9.1748e-07	1.3049e-05
7089	3.4127e-08	5.5215e-07	7.9994e-06
8420	2.0404e-08	3.3179e-07	4.8863e-06
10000	1.2198e-08	1.9923e-07	2.9765e-06


==> Data/Parallel/P_RK3_2D.txt <==
20000	2.777e-12	7.9016e-12	2.1982e-11	5.8504e-11
24380	1.5342e-12	4.3684e-12	1.2192e-11	3.2718e-11
29720	8.4698e-13	2.4144e-12	6.756e-12	1.8271e-11
36229	4.6788e-13	1.3343e-12	3.7415e-12	1.0188e-11
44164	2.5842e-13	7.3693e-13	2.071e-12	5.6727e-12
53836	1.4286e-13	4.0722e-13	1.1459e-12	3.1547e-12
65627	7.8533e-14	2.2486e-13	6.3378e-13	1.7524e-12
80000	4.4239e-14	1.2434e-13	3.5047e-13	9.7245e-13


==> Data/Parallel/P_RK3_opt_2D.txt <==
10000	1.5673e-11	4.2496e-11	1.0937e-10	2.4519e-10
12585	7.8788e-12	2.1459e-11	5.6024e-11	1.2964e-10
15838	3.9592e-12	1.0823e-11	2.8594e-11	6.8101e-11
19932	1.9888e-12	5.4528e-12	1.4549e-11	3.5554e-11
25085	9.9849e-13	2.7444e-12	7.3831e-12	1.8455e-11
31569	5.0083e-13	1.3806e-12	3.739e-12	9.5309e-12
39730	2.5194e-13	6.9419e-13	1.8899e-12	4.899e-12
50000	1.2571e-13	3.4905e-13	9.5385e-13	2.508e-12


==> Data/Parallel/P_RK4_2D.txt <==
5400	3.0737e-12	2.5098e-11	1.6367e-10	6.2601e-10
6915	1.1577e-12	9.7396e-12	6.8633e-11	2.9431e-10
8855	4.3509e-13	3.748e-12	2.8254e-11	1.3562e-10
11339	1.6285e-13	1.4325e-12	1.1439e-11	6.1204e-11
14520	6.0664e-14	5.443e-13	4.5632e-12	2.7038e-11
18594	2.2543e-14	2.0602e-13	1.7969e-12	1.1692e-11
23811	8.7799e-15	7.7526e-14	6.9984e-13	4.9534e-12
30491	3.9698e-15	2.9109e-14	2.7015e-13	2.0585e-12


==> Data/Parallel/P_RK4_opt_2D.txt <==
10000	1.3999e-14	1.1598e-13	1.0985e-12	1.1202e-11
12585	5.8283e-15	4.6355e-14	4.3866e-13	4.5001e-12
15838	2.6105e-15	1.8437e-14	1.7512e-13	1.803e-12
19932	2.5132e-15	7.2936e-15	6.9825e-14	7.2107e-13
25085	2.6225e-15	3.3172e-15	2.7798e-14	2.8809e-13
31569	2.5163e-15	2.0394e-15	1.1189e-14	1.1486e-13
39730	3.0613e-15	2.5086e-15	4.51e-15	4.5951e-14
50000	3.5799e-15	2.406e-15	2.2499e-15	1.833e-14


==> Data/Parallel/RK4_N16_2D.txt <==
3000	9.7008e-12
4013	3.0261e-12
5369	9.435e-13
7182	2.9447e-13
9608	9.1976e-14
12852	2.8968e-14
17193	9.1898e-15
23000	3.2299e-15


==> Data/Timing/ADI_GARK3_2D.txt <==
2000	2.1859e-09	4.5538e-09	7.7173e-09	1.4854	3.5109	8.8184
2517	1.1246e-09	2.423e-09	4.2697e-09	1.7937	4.3553	11.182
3168	5.7595e-10	1.2803e-09	2.3469e-09	2.2348	5.4212	13.915
3986	2.9421e-10	6.7284e-10	1.2829e-09	2.9285	6.8175	17.274
5017	1.4967e-10	3.5111e-10	6.9604e-10	3.5174	8.8907	22.051
6314	7.5967e-11	1.8224e-10	3.7521e-10	4.4814	10.887	27.836
7946	3.8478e-11	9.4118e-11	2.0092e-10	5.556	13.609	34.852
10000	1.9453e-11	4.838e-11	1.0686e-10	6.9746	17.232	43.866


==> Data/Timing/ADI_GARK4_2D.txt <==
2000	1.5727e-11	1.4167e-10	1.0736e-09	2.4183	5.358	13.873
2517	6.3197e-12	5.7883e-11	4.7122e-10	2.7241	6.7183	17.473
3168	2.5347e-12	2.3532e-11	2.0238e-10	3.5848	8.3771	22.413
3986	1.0169e-12	9.5457e-12	8.5565e-11	4.3823	10.577	27.572
5017	4.0699e-13	3.856e-12	3.5662e-11	5.3166	13.355	34.146
6314	1.6282e-13	1.5547e-12	1.4726e-11	6.7245	16.615	43.298
7946	6.5018e-14	6.2564e-13	6.0387e-12	8.6351	20.918	56.405
10000	2.6099e-14	2.5136e-13	2.4631e-12	10.742	26.012	76.416

==> Data/Timing/ADI_RK4_2D.txt <==
2000	4.2689e-10	1.8101e-09	4.3629e-09	1.9044	4.4893	11.107
2517	1.8682e-10	8.7916e-10	2.3292e-09	2.2306	5.618	14.096
3168	8.0529e-11	4.1864e-10	1.2259e-09	2.7745	6.9418	17.536
3986	3.4306e-11	1.9574e-10	6.3626e-10	3.5018	8.5518	22.232
5017	1.4431e-11	8.9681e-11	3.2463e-10	4.4365	10.953	28.116
6314	6.0141e-12	4.0359e-11	1.6288e-10	5.5464	13.791	35.141
7946	2.4864e-12	1.7856e-11	8.0276e-11	6.964	17.072	44.587
9999	1.0208e-12	7.7763e-12	3.883e-11	8.8634	21.586	55.646

==> Data/Timing/GLM_ADI3.txt <==
2000	1.2311e-09	1.2305e-08	3.0378e-07	1.3045	2.8556	8.1019
2517	5.7647e-10	4.8449e-09	1.0729e-07	1.4908	3.5207	9.8169
3168	2.753e-10	1.9638e-09	3.8322e-08	1.8195	4.45	13.362
3986	1.3366e-10	8.2316e-10	1.3914e-08	2.4588	5.586	14.991
5017	6.5564e-11	3.5635e-10	5.1304e-09	2.9853	7.0519	21.713
6314	3.2422e-11	1.5944e-10	1.9299e-09	3.6246	11.256	25.54
7946	1.6207e-11	7.357e-11	7.4351e-10	4.5081	12.263	31.423
10000	8.1624e-12	3.479e-11	2.9445e-10	5.687	16.528	38.952


==> Data/Timing/GLM_ADI4.txt <==
500	9.4384e-10	1.1416e-08	3.2334e-07	0.45416	0.91876	2.4432
629	3.4698e-10	3.4789e-09	8.9496e-08	0.48347	1.1262	3.0522
792	1.3117e-10	1.0776e-09	2.5015e-08	0.67088	1.4753	3.9406
997	5.2125e-11	3.5224e-10	7.1217e-09	0.78978	1.7963	4.7935
1254	2.0853e-11	1.2253e-10	2.1988e-09	0.93457	2.286	6.1682
1578	8.6171e-12	4.7379e-11	6.3422e-10	1.163	2.8154	7.6495
1986	3.9737e-12	2.0801e-11	2.0321e-10	1.5058	3.5711	9.7338
2500	2.2773e-12	9.3276e-12	9.5369e-11	1.8685	4.5223	11.981

